Gaia Reveals Evidence for Merged White Dwarfs

We use Gaia Data Release 2 to identify 13,928 white dwarfs within 100 pc of the Sun. The exquisite astrometry from Gaia reveals for the first time a bifurcation in the observed white dwarf sequence in both Gaia and the Sloan Digital Sky Survey (SDSS) passbands. The latter is easily explained by a helium atmosphere white dwarf fraction of 36%. However, the bifurcation in the Gaia colour-magnitude diagram depends on both the atmospheric composition and the mass distribution. We simulate theoretical colour-magnitude diagrams for single and binary white dwarfs using a population synthesis approach and demonstrate that there is a significant contribution from relatively massive white dwarfs that likely formed through mergers. These include white dwarf remnants of main-sequence (blue stragglers) and post-main sequence mergers. The mass distribution of the SDSS subsample, including the spectroscopically confirmed white dwarfs, also shows this massive bump. This is the first direct detection of such a population in a volume-limited sample.

==> adlquery.txt <==
The following complete ADQL query illustrates our sample selection from the {\em Gaia} data. The selected
attributes yield an HRD in the {\em Gaia} passbands. For brevity we have
not included the (trivial) join and selection of SDSS photometry or other fields (relative errors etc.).
\begin{footnotesize}
\begin{verbatim}
SELECT phot_bp_mean_mag - phot_rp_mean_mag AS bmr,
       phot_g_mean_mag + 5.0*log10(parallax/100.0) AS M_G
FROM   gaiadr2.gaia_source
WHERE parallax > 10.0 AND parallax_over_error > 10.0
  AND phot_bp_mean_flux_over_error > 10
  AND phot_rp_mean_flux_over_error > 10
  AND astrometric_n_good_obs_al > 5 AND (
SQRT(astrometric_chi2_al/(astrometric_n_good_obs_al - 5.0)) < 1.2 OR
SQRT(astrometric_chi2_al/(astrometric_n_good_obs_al - 5.0)) <
       1.2*exp(-0.2*(phot_g_mean_mag - 19.5))
  ) AND phot_bp_rp_excess_factor BETWEEN
1.0 + (0.03*POWER(phot_bp_mean_mag - phot_rp_mean_mag, 2.0))
AND 1.3 + (0.06*POWER(phot_bp_mean_mag - phot_rp_mean_mag, 2.0))
  AND phot_g_mean_mag + 5.0*log10(parallax/100.0) >
      (3.333333*(phot_bp_mean_mag - phot_rp_mean_mag) + 8.333333)
\end{verbatim}
\end{footnotesize}

